Tracking Behavioral Patterns among Students in an Online Educational System

Analysis of log data generated by online educational systems is an essential task to better the educational systems and increase our understanding of how students learn. In this study we investigate previously unseen data from Clio Online, the largest provider of digital learning content for primary schools in Denmark. We consider data for 14,810 students with 3 million sessions in the period 2015-2017. We analyze student activity in periods of one week. By using non-negative matrix factorization techniques, we obtain soft clusterings, revealing dependencies among time of day, subject, activity type, activity complexity (measured by Bloom's taxonomy), and performance. Furthermore, our method allows for tracking behavioral changes of individual students over time, as well as general behavioral changes in the educational system. Based on the results, we give suggestions for behavioral changes, in order to optimize the learning experience and improve performance.

==> figs/data/activity.dat <==
i date students
0 2015-01-08 4121
1 2015-01-15 4258
2 2015-01-22 4083
3 2015-01-29 3490
4 2015-02-05 1408
5 2015-02-12 3512
6 2015-02-19 4163
7 2015-02-26 4685
8 2015-03-05 4472
9 2015-03-12 4538
10 2015-03-19 4536
11 2015-03-26 1177
12 2015-04-02 3512
13 2015-04-09 4789
14 2015-04-16 4727
15 2015-04-23 4620
16 2015-04-30 3831
17 2015-05-07 4195
18 2015-05-14 4216
19 2015-05-21 4180
20 2015-05-28 4701
21 2015-06-04 4178
22 2015-06-11 4507
23 2015-06-18 2823
24 2015-06-25 90
25 2015-07-02 38
26 2015-07-09 39
27 2015-07-16 24
28 2015-07-23 42
29 2015-07-30 78
30 2015-08-06 4948
31 2015-08-13 7627
32 2015-08-20 7949
33 2015-08-27 8262
34 2015-09-03 8334
35 2015-09-10 8395
36 2015-09-17 8348
37 2015-09-24 8447
38 2015-10-01 7423
39 2015-10-08 768
40 2015-10-15 8140
41 2015-10-22 8803
42 2015-10-29 8638
43 2015-11-05 8567
44 2015-11-12 8639
45 2015-11-19 8863
46 2015-11-26 8328
47 2015-12-03 8851
48 2015-12-10 7815
49 2015-12-17 1357
50 2015-12-24 229
51 2015-12-31 8777
52 2016-01-07 9615
53 2016-01-14 8721
54 2016-01-21 9082
55 2016-01-28 8507
56 2016-02-04 8050
57 2016-02-11 3279
58 2016-02-18 7219
59 2016-02-25 8597
60 2016-03-03 8797
61 2016-03-10 8211
62 2016-03-17 2846
63 2016-03-24 7628
64 2016-03-31 9234
65 2016-04-07 9236
66 2016-04-14 9358
67 2016-04-21 8627
68 2016-04-28 8355
69 2016-05-05 7974
70 2016-05-12 8424
71 2016-05-19 8874
72 2016-05-26 7940
73 2016-06-02 8609
74 2016-06-09 7767
75 2016-06-16 4809
76 2016-06-23 102
77 2016-06-30 51
78 2016-07-07 42
79 2016-07-14 32
80 2016-07-21 33
81 2016-07-28 66
82 2016-08-04 4184
83 2016-08-11 9016
84 2016-08-18 9414
85 2016-08-25 9393
86 2016-09-01 9242
87 2016-09-08 8750
88 2016-09-15 8898
89 2016-09-22 9038
90 2016-09-29 9247
91 2016-10-06 7945
92 2016-10-13 924
93 2016-10-20 8780
94 2016-10-27 9406
95 2016-11-03 9240
96 2016-11-10 8843
97 2016-11-17 9023
98 2016-11-24 9053
99 2016-12-01 8951
100 2016-12-08 8644
101 2016-12-15 5553
102 2016-12-22 199
103 2016-12-29 7359
104 2017-01-05 9639
105 2017-01-12 9281
106 2017-01-19 8898
107 2017-01-26 8298
108 2017-02-02 7744
109 2017-02-09 3615
110 2017-02-16 7571
111 2017-02-23 8930


==> figs/data/e1-V.dat <==
0 0 0.31716876472555844
1 0 0.00012736009311832452
2 0 0.004247693307422172
3 0 0.13430632347041235
4 0 0.00235323357573777
5 0 4.4978337549115314e-14
6 0 3.505884756141419e-10
7 0 0.4150383829609552
8 0 0.04345131478774244
9 0 0.08330692672841986

0 1 0.10713819085862845
1 1 0.0023910658249013924
2 1 1.767751852986325e-21
3 1 6.068613234332854e-17
4 1 0.3956275452588171
5 1 0.20396393175811767
6 1 8.295519014268891e-19
7 1 6.420968748943371e-33
8 1 0.10094471262197623
9 1 0.18993455367755907

0 2 0.32420270674727836
1 2 0.012953856536346987
2 2 0.01579830876782817
3 2 0.12831539330899241
4 2 8.860898728985167e-07
5 2 1.8555440891917014e-09
6 2 0.36999780582930425
7 2 4.595711073063527e-15
8 2 0.05696246584442306
9 2 0.09176857502040509

0 3 0.4004123592481136
1 3 1.0600678706629618e-10
2 3 0.03211107692239292
3 3 0.11371371961510653
4 3 2.222874661539148e-09
5 3 0.38756155731099695
6 3 1.185226757928809e-10
7 3 2.8176719014428304e-10
8 3 0.027325388453253777
9 3 0.038875895720964906

0 4 9.019652747927497e-12
1 4 0.5705079741141491
2 4 0.0030347126877647295
3 4 0.02287695575656045
4 4 0.0555179431746007
5 4 0.25906638675863397
6 4 0.042499686571345105
7 4 0.046496323433763836
8 4 1.7494162481853747e-08
9 4 1.85243601124209e-30



==> figs/data/e1-all-students.dat <==
idx k1 k2 k3 k4 k5
0 0.642336384889689 0.08682455619777592 0.9005699096295273 0.5242125340631595 0.1211750964844936
1 0.6775155060834992 0.2431645066743034 0.8247785783349155 0.5205178962408911 0.11753809535281785
2 0.5728923331197959 0.3488761808390149 0.7839685901017625 0.5564890695773436 0.13378011162929382
3 0.5272659758840363 0.36396168094955816 0.7587010445951325 0.4917017447413251 0.12115711785056639
4 0.4061014136473446 0.3944315238696822 0.5400830090227885 0.34163534996718575 0.121556166416645
5 0.5603624423130577 0.3506086467440143 0.7311679723709915 0.5242582016581869 0.1114028261194403
6 0.6089308979547428 0.4485233198266856 0.8288259541855616 0.6492315101400472 0.14266090662238087
7 0.6739185895038943 0.34696718125286385 0.7322792486422048 0.5672415632460649 0.12683764097516026
8 0.6385451452189111 0.42790751354925305 0.6541591522486817 0.53685093706892 0.12241581400216754
9 0.6198762851322105 0.4683342729045558 0.639846635523768 0.5373820397954069 0.12963756399265638
10 0.5969903062380372 0.6648764337831947 0.6587492633199299 0.6829954881293586 0.1769846046597082
11 0.3911739942137975 0.7147469493408468 0.3607286806985258 0.39860894339821024 0.22283165788515155
12 0.45290361954119757 0.3571025083994128 0.5707153776698177 0.4543130921790001 0.20948290299002398
13 0.5504065937569771 0.48010031124493024 0.7329463942225526 0.5093547123571384 0.32595416214990003
14 0.522403387727055 0.45379234124729706 0.6755986117778069 0.5071744400679598 0.2648612389559312
15 0.5648561207927262 0.5756640912812979 0.6348128673304128 0.5024112131299043 0.2808246741976837
16 0.5822089337962765 0.39410572822037077 0.5637250056662704 0.47045425446321404 0.2558585868387126
17 0.5339729857355838 0.45316695743996466 0.5537086382958607 0.43943218981651705 0.2668278991748634
18 0.5550366615352306 0.38669507178686835 0.5146565191486783 0.4890366929036623 0.2467314503664064
19 0.4881971321930455 0.5143550164075893 0.5898895630804096 0.4681514897416567 0.23095968761178196
20 0.556578174433651 0.4247509987212229 0.691440985931814 0.4584807699049446 0.2544275858588419
21 0.4810812845829972 0.4305747123111182 0.670025767162356 0.5132089198770012 0.2303578144398356
22 0.5362831616059348 0.6319010389714943 0.6749050575625593 0.46341311179602296 0.23869477579149823
23 0.47520956347057897 0.5822220351893471 0.47505830607094757 0.4210694896233197 0.23329841276395755
24 0.3771053158499146 0.4089985380560174 0.31501319592026555 0.2874620192124824 0.2653854497837655
25 0.36566579462882515 0.10034104203561318 0.1764631166327156 0.27340507572778244 0.3027313344199619
26 0.8299567111707851 0.11268289004893327 0.17407291203465705 0.5983225139968423 0.47506978995928534
27 0.8293573073325646 0.16067128370581993 0.17116968862249027 0.2915687144146495 0.3410376011712184
28 1.0528444753321828 0.06903891237638066 0.22750771944159243 0.4225645711359351 0.2017245916077488
29 0.48683086862992236 0.08715857824334482 0.5591210317796981 0.40920125277875113 0.33826693639201805
30 0.4585087461134388 0.2930604680288629 0.5931072746713085 0.6624342988390509 0.21306217654901274
31 0.734612068866848 0.4035339134074889 0.8491382232205227 0.9694865770250131 0.3947074129725018
32 0.7012780234084215 0.4620686190074399 0.8145956905933577 0.9280047358170611 0.3453345234053287
33 0.6992024301839622 0.5344237306788898 0.8103901402921199 0.8087527517955336 0.3533835279126216
34 0.6752784476454703 0.5103076992707656 0.7778008129543894 0.801488820133497 0.32312491773872964
35 0.665679213394247 0.5664584681612017 0.8168460927415474 0.80304298597749 0.3348912335989305
36 0.6914186807480551 0.5557688012929611 0.7995199648496745 0.7587840502545111 0.33473326065324516
37 0.6887651805567964 0.6566549674124756 0.851711182229899 0.8198397830885747 0.3295847166068677
38 0.6441654143293589 0.7356388371843576 0.733245723284958 0.6853155097863691 0.3088652654384231
39 0.2793472557297955 0.778122585121111 0.3370328632741419 0.34552823208481126 0.31025438622661966
40 0.790323103451755 0.575552698714407 0.7727188112897849 0.9989100784576633 0.3470162718142339
41 0.9082700068344809 0.6811298674113653 0.9093830472730854 1.0693907043218858 0.2582862063172465
42 0.842878521506825 0.717222902400134 0.8855799043594027 1.0204467262514916 0.21504630519382853
43 0.8403885852038425 0.6905209850666643 0.886376123375837 0.9195033968141106 0.2342599925658066
44 0.800318614370344 0.7095029042523227 0.7673468789975734 0.9957099456700204 0.18653424125146148
45 0.7999185165365091 0.6633981004477777 0.7892763951482179 0.9576342583869942 0.20636541723738805
46 0.7816055728135948 0.5458311456556306 0.7727141990031082 0.9169000330870821 0.188758337912424
47 0.8021679369284092 0.6148830935478962 0.7896352691661704 1.0751873806219228 0.18289333225074195
48 0.7518427347215607 0.7263867070009992 0.7090936849851301 0.9070621227720387 0.21780505398926847
49 0.47529785935847263 0.4659643335228598 0.528387989786479 0.30358540605646944 0.2290472665968148
50 0.7305255534964763 0.39499353136332055 0.33791303039219117 0.8578908417834146 0.4076040226959376
51 0.8130816577320711 0.5349554861285378 0.8643193776363559 1.241297741199581 0.1655098080845172
52 0.9289103655564365 0.6798120521671911 1.0220639464537802 1.1999812241643726 0.2473846669614554
53 0.8007841586780686 0.61069518299433 0.9519833058708355 1.033210105853037 0.21378874962663108
54 0.802623238342123 0.6476134082434393 0.8913609227514647 0.9311842243707821 0.18338006857656927
55 0.717306304824176 0.7131890477480962 0.8547467933444287 0.8751639068197552 0.21761682877280009
56 0.7202199083541988 0.6722867490656456 0.8885004064699792 0.7984945953177455 0.17634019140383725
57 0.4986872069347513 0.7493827393480448 0.7365362203283129 0.7067269464769568 0.19900786453676766
58 0.7627518169274861 0.6639884491138726 0.8304139012808962 1.056158680890857 0.18004916182836886
59 0.7965768672140653 0.6773954941979695 0.9285432575550003 0.9258011433075156 0.1845612587212567
60 0.7408469518292459 0.6977902876869618 0.8989402271987132 0.9464287357731405 0.20663665139227103
61 0.7503265548901331 0.7526298274994747 0.8653607473412992 0.9393784460943346 0.18936446609538812
62 0.5010617397274905 0.5712256330341617 0.45455456566413593 0.35843139413362163 0.11360153511363168
63 0.5933683612048021 0.6402962582284039 0.6794456157840292 0.7286742793220012 0.3082272578728458
64 0.7242253386568949 0.7353905780968643 0.8806183938136428 0.8914415063055413 0.40545892114502957
65 0.7444980967425193 0.853045610161997 0.8750534107361486 0.9653486320871333 0.41083873751079664
66 0.6977248634392054 0.8232271484977614 0.8415563826108471 0.8440056011430709 0.41253453275989943
67 0.6209015657193903 0.7474531446950597 0.7115013777698727 0.8081604900185061 0.36175790219103604
68 0.5090655880937246 0.7413124746045358 0.67866785014436 0.6621627253238541 0.36265608268107197
69 0.6668436979876217 0.582453417210266 0.7203040731259586 0.684491769435427 0.3425571114912082
70 0.5997505893314201 0.5563682444158982 0.6723709748687168 0.7688804670415916 0.33974268583572137
71 0.6913773510569802 0.6671241067543395 0.7421450827238102 0.8103693879903029 0.3562032641639618
72 0.7094474515870375 0.615751015662258 0.6974942832157396 0.8139178218183883 0.381114737389787
73 0.7386526899681842 0.6743195284623901 0.7413521424858106 0.7833685390242582 0.38256688977446346
74 0.7246050492292037 0.7126514369198788 0.7154024571076614 0.6839875786377649 0.3887660723561009
75 0.380916018102665 0.7305696710023872 0.5684241042640039 0.5096700284324334 0.29645010794063603
76 0.3342836804396037 0.3164439694287586 0.2216155015968714 0.18101935597791982 0.46098005070701725
77 0.5214294988929556 0.1312314490768458 0.17180552061980717 0.23887213307439564 0.4927797116094173
78 0.5555870718044682 0.2055677628175538 0.436032851871994 0.38236681460389216 0.3348435396954267
79 0.19939164404105736 0.3231985074215467 0.377384828381568 0.1280158462511443 0.2556644455718222
80 0.25784590329539103 1.1082849232376066 0.22214258823875838 0.9578483955356292 0.4578696147376254
81 0.6622990146470128 1.5691263863265918 0.42502789696041016 1.4419713684665838 0.47415972264909334
82 0.6394664233240611 0.360951824284886 0.8198781352902572 0.7496336977572492 0.2446664873513563
83 0.9694275725039606 0.5995316318750952 1.1696528379016518 1.3005941065028295 0.49629546387996215
84 0.8901499900273252 0.7357920968962639 1.2227434307752572 1.1891309659589004 0.5244920572790436
85 0.8201835087723159 0.8117713180522713 1.19931132206512 1.1293288340618792 0.5362119491718829
86 0.856362551047573 0.7687278924977418 1.0728909227465042 1.0990330915675444 0.4843310186313961
87 0.7560983084470652 0.7486544327504382 1.002374131649466 1.051630162962181 0.43463874211269404
88 0.8315516025083386 0.7365770905661201 1.0570299167820951 1.1353181508867283 0.46722311249746323
89 0.8133030095358196 0.8126473481522062 0.9895107065943355 1.0519018444958705 0.47522904833172414
90 0.8148086573682646 0.8764240785178596 1.0576022913132281 1.1137876250203247 0.4563409150257387
91 0.7021264441559663 0.9973763272553264 0.9105846854673895 1.0045866476133254 0.45099106138550443
92 0.4584573053141996 0.7961221960271667 0.420500049809531 0.4558295530352622 0.4598245375584263
93 0.8032663867762474 0.7212903371812033 1.1024710453940374 1.1125358162429317 0.4057848514467869
94 0.9280931677495813 0.9003193151682024 1.1662424756615437 1.2915317019616919 0.30486150574908344
95 0.8796359114042871 0.8846981093020528 1.0913847193413073 1.2261603308464812 0.271972026374371
96 0.8534092233796609 0.8837081569296641 1.168383059537614 1.1812235055069789 0.23386783155826796
97 0.7701319794112644 0.8563535050766633 1.1893755189098918 1.204543963215603 0.2446629858641014
98 0.7180042061950257 0.95639272252387 1.1210431820665845 1.3360132853045312 0.2410459722044638
99 0.746679630108961 0.8763435341023305 1.1174400910739568 1.2479800636972935 0.25614105856389635
100 0.7177870070293918 0.9706447800268996 0.9860888847928723 1.3479130907762948 0.2357714197979692
101 0.4981041837010486 0.8495424567442892 0.6808164398092371 0.7905799809173079 0.19818889548801566
102 0.5998606965711413 0.3369117201936467 0.7739031054900841 0.8099555527820723 0.22262569418091552
103 0.6821419516364867 0.553039885050285 0.8919982297340195 1.2064699452113115 0.14412224801516282
104 0.9677437247862772 0.824803217389687 1.271648943452998 1.6756630902102678 0.2828574985342244
105 0.9357028601143957 0.8387211865569963 1.1452598771494056 1.4196244679618717 0.23746717444181156
106 0.8510656827221758 0.8956766245544305 1.0502179193011798 1.3010220137806197 0.25432531068762004
107 0.8327443676666538 0.7918319947084121 0.9308597970701171 1.153199037971521 0.21499084152620476
108 0.8015282001233371 0.9321865634449621 0.9561461410565988 1.2667006432102716 0.21472742498680264
109 0.49576628746805135 0.84143190121318 0.835438196968143 0.7147658350641648 0.15971534464128503
110 0.8017511047821709 0.7907842108269482 1.0066872399853488 1.2677231690032231 0.2281527569835613
111 0.9239477343846109 0.8389347791504056 1.1006879816241741 1.3506331271306102 0.23250105915786246


==> figs/data/e1-stats.dat <==
idx k1 k2 k3 k4 k5
0 0.5957556691416902 0.5536753508906543 0.4543547035283841 0.466491270525185 0.7747349875461853
1 0.05706326065656983 0.1450677581953183 0.15341358469184185 0.10163286626609848 0.08052187975871472
2 0.05830569098013292 0.05502992456883831 0.05447215893664491 0.10147793136826697 0.05436001558202401
3 0.049465548381004094 0.047854225443556477 0.05448543907074475 0.07810784649345437 0.033381830415638684
4 0.04771257067982482 0.0483662483916282 0.04576334210805898 0.053194314922148905 0.03446489913000366
5 0.04293614911524796 0.05479678443686329 0.04781586061171249 0.040867399336583524 0.006699089868143024
6 0.025998075856125978 0.06125683189120914 0.030588575543305043 0.05206697909411779 0.013885117986613625
7 0.06492067333231027 0.033381830415638684 0.024053273995726748 0.05618382066506911 0.0015700069646925501
8 0.05690685018828279 0.000571045766293249 0.0956169655188696 0.04722563242949725 0.0002272378501528691
9 0.0009355116688111624 0.0 0.039436095994711554 0.002751938899578577 0.00015493489783150165


==> figs/data/e2-V.dat <==
0 0 -1.782306511601862
1 0 -2.2577354776050123
2 0 -0.017890917200425932
3 0 -2.552703375609644
4 0 -2.4024480763651526
5 0 -2.101495367285929
6 0 -2.4376243843137124

0 1 -2.415698340802083
1 1 -0.023340761179713856
2 1 -2.276581223186688
3 1 -1.952703579542644
4 1 -2.134376278597861
5 1 -1.7000481612866634
6 1 -2.32272407284266

0 2 -0.0240461245944186
1 2 -2.206187906393093
2 2 -3.8122119717129888
3 2 -1.6810520172250913
4 2 -2.1873305704824455
5 2 -2.0550659744697377
6 2 -1.9453482472891828



==> figs/data/e2-all-students.dat <==
idx k1 k2 k3
0 0.25670904201765676 0.3260831472266942 0.22620095038268212
1 0.26666247434879553 0.2920906269463219 0.2534285318500721
2 0.22264866740630077 0.2758156384971565 0.29709650928338743
3 0.20399332851604832 0.26352422976533096 0.27034132613157763
4 0.1539904554052249 0.1816202549752547 0.2170209889743605
5 0.2147361417827471 0.253508737427289 0.2799030463117361
6 0.2372757511300929 0.29283022925192215 0.3552165227144289
7 0.26906070474782384 0.2523594831181419 0.2930544220071972
8 0.251684553252331 0.22157012073554583 0.29811991374007213
9 0.24266728454253214 0.21526096136291023 0.3144774739254702
10 0.23273995324791094 0.22343752275197376 0.4274105563601727
11 0.15580158016695983 0.11320852276841603 0.3298779103244182
12 0.18275087587570107 0.204268877975727 0.2848718086277143
13 0.2295354967162359 0.27682176126054425 0.3534066237231481
14 0.21194272128837163 0.24729479386523182 0.3329597379143619
15 0.2382521127804711 0.23126665934607815 0.34880992283781764
16 0.24499294744387634 0.20276909388596434 0.30131036450946946
17 0.2220592822268271 0.20117225409901868 0.30001247590077257
18 0.22899290612220474 0.1827366967384269 0.3096947666910389
19 0.19666860390693688 0.21248341889892539 0.31781959846786767
20 0.23064441257242144 0.2544688895041899 0.2949684744670405
21 0.19705456280806682 0.24433199595044217 0.3209281412531033
22 0.21610566319568017 0.2455221467084113 0.3326289977810757
23 0.19374970179643375 0.1671613454961268 0.3036091941439129
24 0.15876238178207772 0.10542410383841236 0.2214218458159739
25 0.16674591432120756 0.08843675575368759 0.15686439217244924
26 0.35077045641993015 0.06577812719765493 0.3589467001996548
27 0.36122047439724153 0.046754812249988044 0.20968273605164858
28 0.4431581909531179 0.05961354399000829 0.20422389640070218
29 0.2084425103096948 0.20106777086342312 0.24980636487917438
30 0.17693066038185204 0.20433750525369274 0.3618677068966386
31 0.2982437161423967 0.30822517726683263 0.5541008638795295
32 0.282828692608352 0.2937325794892556 0.534607183770861
33 0.2801313026813958 0.29305016065188344 0.49473172319227005
34 0.26779595961392216 0.2747717367242016 0.48379957177146854
35 0.2679413910221241 0.2922736987428257 0.491072069679091
36 0.2754865650813641 0.2838211894021211 0.47052355082039615
37 0.2711134808168498 0.30197626672159195 0.5181004679326893
38 0.2569987078024544 0.2595702057589511 0.4668553970195016
39 0.10442365545395531 0.1069253859634924 0.3587073528415447
40 0.3222721782513507 0.27183111398125087 0.5805387925048745
41 0.36099096907456024 0.3144807672829689 0.6006413212951648
42 0.33354591811875267 0.30190742269005355 0.5719837638728639
43 0.33244973212259715 0.3056486821969095 0.5337536951190553
44 0.3117202189365137 0.2529854808229971 0.5619411202669
45 0.31342266229639987 0.2641797413642587 0.5389383943861049
46 0.30428955622319226 0.2559841314722487 0.494141266121219
47 0.3118707023984587 0.2623602958476208 0.5769469445311094
48 0.29805926599690286 0.23428360318440192 0.5334590274719013
49 0.19781251785459572 0.1870921754232679 0.20563542085631284
50 0.32157150822857383 0.102723749976601 0.4949764854813876
51 0.311933460703458 0.28592811399600615 0.6278311429235698
52 0.3617396371399172 0.3501345647557739 0.6534375071786523
53 0.30611277675084286 0.32394854051455496 0.5660339807269772
54 0.30830746942563614 0.29776025498851877 0.5169606518540493
55 0.27296303116033466 0.28706344769608877 0.5230196379632879
56 0.27515002252512477 0.30024782259143845 0.4679756615522861
57 0.18287874029067805 0.24800039614266584 0.45273509286885905
58 0.29149881750124973 0.27681580158053437 0.5754831316544917
59 0.30519264970255555 0.3132742750540767 0.5234916406714141
60 0.2797215377715824 0.3036584169333937 0.5464549786130583
61 0.28802750538493455 0.29088876219648563 0.5463994211766742
62 0.19105842936500778 0.1399112662946441 0.2499891562491218
63 0.235616664217393 0.23565072104148138 0.4790930120580036
64 0.2938947861713427 0.3165210317423727 0.5862908517764718
65 0.30041030191717494 0.3140039620323196 0.6395691389520729
66 0.2797506432163767 0.30174271356272725 0.5850455246509926
67 0.24800527352607044 0.24872440888372874 0.547061859076377
68 0.2029005238053067 0.238871599940227 0.48725276190165
69 0.28197882060492124 0.2544419161929258 0.4418631242217713
70 0.23972673452104665 0.23749141560462023 0.48638871589652793
71 0.2784234643789432 0.2627740143368266 0.5262088738966924
72 0.2934587509395195 0.24639514869895127 0.5229978944377763
73 0.30524981022137365 0.26199538788439247 0.5200506417750421
74 0.30337668824909675 0.25953248096725506 0.4703659196899646
75 0.15137357252409941 0.20269770377405688 0.39210000744749957
76 0.17894248265110335 0.10294745486952693 0.20235626102665
77 0.31606108729591215 0.06465701512876611 0.15304938221680478
78 0.2252652684032918 0.19656658132701874 0.228306861427501
79 0.07902141318944421 0.14890842414931446 0.16080985996093025
80 0.10740924240735365 0.06670876306173867 0.7678876219237029
81 0.25286737632824924 0.10726619888708595 1.0594113518190074
82 0.25825928444438273 0.2954828323114045 0.4131330857105948
83 0.40501622282458716 0.43916320137448933 0.7429787084529442
84 0.3705921294623121 0.46443509958534285 0.7443814516866083
85 0.33962371509019823 0.4572137131106831 0.7381032221839993
86 0.35599493565934215 0.4015085420692899 0.6960418926736337
87 0.3069743635064399 0.37063014517489373 0.6629060695406539
88 0.34086230881132645 0.39394552574556 0.7021090326711129
89 0.3352339345229173 0.3685876655430752 0.6849743173157866
90 0.3338557364426308 0.39052538152858324 0.7145543003341589
91 0.2864941305700155 0.33130674034902824 0.6987936164897111
92 0.19762734455820072 0.14967883462808035 0.4227919169031707
93 0.32866050973455635 0.40991491127850443 0.6688522629357337
94 0.36556808254384454 0.4100021558978389 0.7435861565299293
95 0.34574604282559257 0.3832198179146931 0.707912100261326
96 0.3291888838221977 0.4103464816532181 0.676533485449724
97 0.29192923982127056 0.4202619475735111 0.6841625907323985
98 0.2691881246774047 0.39576194949206084 0.7697458579902808
99 0.2888850872546657 0.3943328977692711 0.7177245838496884
100 0.27337037229574784 0.34167192253716433 0.7744655000548681
101 0.18689676821889098 0.22623218165823988 0.5125858645689401
102 0.2289680061460331 0.2664868816969577 0.42548530408390384
103 0.25578974210983585 0.3001578782877575 0.6094188702314851
104 0.3759768777505351 0.44703353102944005 0.8874943830583227
105 0.36282024720299655 0.39833591637358606 0.7662688208222576
106 0.3255275919871308 0.3619647808135447 0.7414044615188712
107 0.31775259531017175 0.3105155142209727 0.65168343516334
108 0.31150085196986155 0.3254566617887927 0.7229359842727887
109 0.17779359466848227 0.28128783327820495 0.4697618654612954
110 0.31002288197703853 0.34567549442122014 0.6997169611587207
111 0.3555303113146453 0.3781844291572366 0.7359779010553191


==> figs/data/e2-stats.dat <==
idx k1 k2 k3
0 0.5961640268524052 0.5659647098774677 0.3864088986035504
1 0.042145582506491405 0.042553380796111234 0.028763866995475663
2 0.043609207640508754 0.04648603921091773 0.035792826605650155
3 0.040038377526310405 0.04360327602902338 0.0411564862913044
4 0.036841238935690954 0.04057518836573723 0.045320477554040686
5 0.032101881358872875 0.035257498669094674 0.045289336593742444
6 0.02576098868100238 0.028221124544563457 0.0424925817783861
7 0.02055599960258203 0.021908407021248515 0.039903433365018025
8 0.013716851559939675 0.01508408800731961 0.03019338536345208
9 0.14906584533619632 0.16034628747851645 0.3046787068493801


==> figs/data/fig-U.dat <==
0 0 0.19262533377369245
1 0 0.08908532202979284

0 1 0.015465696781660161
1 1 0.4528954301503513

0 2 0.289937983219962
1 2 0.0831211082579757

0 3 0.18964893409062805
1 3 0.24056345303017612



==> figs/data/fig-V.dat <==
0 0 0.7610426468075037
1 0 0.06395133876526486
2 0 0.17500601442723143

0 1 0.11393962740312892
1 1 0.294997271217099
2 1 0.591063101379772



==> figs/data/fig-X.dat <==
0 0 0.3400000000000001
1 0 0.08
2 0 0.18

0 1 0.13
1 1 0.2725
2 1 0.5475

0 2 0.5
1 2 0.09
2 2 0.21

0 3 0.37000000000000005
1 3 0.16999999999999998
2 3 0.36



==> overview.txt <==
Introduction: 1
Method:       1-1.5
Experiment:   1.5-2
Discussion:   1
Conclustion:  0.5
Ack+Ref:      0.5
